Randomized Smoothing under Attack: How Good is it in Pratice?

Randomized smoothing is a recent and celebrated solution to certify the robustness of any classifier. While it indeed provides a theoretical robustness against adversarial attacks, the dimensionality of current classifiers necessarily imposes Monte Carlo approaches for its application in practice. This paper questions the effectiveness of randomized smoothing as a defense, against state of the art black-box attacks. This is a novel perspective, as previous research works considered the certification as an unquestionable guarantee. We first formally highlight the mismatch between a theoretical certification and the practice of attacks on classifiers. We then perform attacks on randomized smoothing as a defense. Our main observation is that there is a major mismatch in the settings of the RS for obtaining high certified robustness or when defeating black box attacks while preserving the classifier accuracy.

==> data/attacks/former/results.csv <==
Attack,Info,Accuracy,Mean distance,Half Distortion
surfree,0.06_noise_10_n_mc_resnet50_seed_False_distri_normal,0.722,38.41,55.11
surfree,0.06_noise_200_n_mc_resnet50_seed_False_distri_normal,0.735,35.26,47.49
surfree,0.06_noise_50_n_mc_resnet50_seed_False,0.756,37.05,49.3
surfree,0.0_noise_1_n_mc_madry_seed_False_distri_normal,0.58,16.38,27.45
surfree,0.25_noise_50_n_mc_resnet50_retrained_seed_False,0.65,33.55,51.1
surfree,0.0_noise_1_n_mc_resnet50_seed_False,0.774,5.86,5.21
surfree,0.06_noise_50_n_mc_resnet50_seed_True_distri_normal,0.766,15.46,18.64
surfree,0.25_noise_50_n_mc_resnet50_retrained_seed_True_distri_normal,0.672,21,35.07
surfree,0.06_noise_10_n_mc_resnet50_seed_True_distri_normal,0.75,11.98,14.63
,,,,
rays,0.06_noise_10_n_mc_resnet50_seed_False_distri_normal,0.716,10.41,14.23
rays,0.09_noise_50_n_mc_resnet50_seed_False_distri_uniform,0.732,9.23,11.42
rays,0.06_noise_200_n_mc_resnet50_seed_False_distri_normal,0.735,8.83,11.22
rays,0.06_noise_50_n_mc_resnet50_seed_True,0.756,7.39,9.22
rays,0.06_noise_50_n_mc_resnet50_seed_False,0.75,9.45,12.22
rays,0.0_noise_1_n_mc_madry_seed_False_distri_normal,0.58,9.34,15.23
rays,0.25_noise_50_n_mc_resnet50_retrained_seed_False,0.663,8.49,11.42
rays,0.0_noise_1_n_mc_resnet50_seed_False,0.774,5.18,5.41
rays,0.06_noise_200_n_mc_resnet50_seed_True_distri_normal,0.735,7.82,9.62
rays,0.09_noise_50_n_mc_resnet50_seed_True_distri_uniform,0.741,7.55,8.82
rays,0.25_noise_50_n_mc_resnet50_retrained_seed_True,0.676,6.96,9.02
rays,0.06_noise_10_n_mc_resnet50_seed_True_distri_normal,0.728,7.04,9.42
,,,,
hsja,0.06_noise_50_n_mc_resnet50_seed_False_distri_normal,0.731,47.11,67.54
hsja,0.06_noise_10_n_mc_resnet50_seed_False_distri_normal,0.733,46.12,66.53
hsja,0.06_noise_200_n_mc_resnet50_seed_False_distri_normal,0.75,57.11,78.16
hsja,0.0_noise_1_n_mc_madry_seed_False_distri_normal,0.58,23.12,38.88
hsja,0.25_noise_50_n_mc_resnet50_retrained_seed_False_distri_normal,0.676,37.94,56.51
hsja,0.06_noise_50_n_mc_resnet50_seed_True_distri_normal,0.769,26.74,35.27
hsja,0.0_noise_1_n_mc_resnet50_seed_False_distri_normal,0.774,10.64,10.62
hsja,0.25_noise_50_n_mc_resnet50_retrained_seed_True_distri_normal,0.654,31.2,48.7
hsja,0.06_noise_10_n_mc_resnet50_seed_True_distri_normal,0.75,21.16,26.25


==> data/attacks/results.csv <==
Attack,Info,Accuracy,Mean distance,Half Distortion
rays,0.0_noise_1_n_mc_madry_seed_False_distri_normal,0.56,12.94,21.44
surfree,0.0_noise_1_n_mc_madry_seed_False_distri_normal,0.56,21.17,37.47
hsja,0.0_noise_1_n_mc_madry_seed_False_distri_normal,0.56,22.84,39.88
rays,0.0_noise_1_n_mc_resnet50_seed_False_distri_normal,0.75,13.43,15.23
hsja,0.0_noise_1_n_mc_resnet50_seed_False_distri_normal,0.75,17.48,17.43
surfree,0.0_noise_1_n_mc_resnet50_seed_False_distri_normal,0.75,15.83,18.84
rays,0.05_noise_10_n_mc_resnet50_seed_False_distri_normal,0.72,12.88,16.63
surfree,0.05_noise_10_n_mc_resnet50_seed_False_distri_normal,0.725,40.92,56.31
hsja,0.05_noise_10_n_mc_resnet50_seed_False_distri_normal,0.72,47.85,73.55
rays,0.05_noise_10_n_mc_resnet50_seed_image_distri_normal,0.735,16.4,21.04
surfree,0.05_noise_10_n_mc_resnet50_seed_image_distri_normal,0.71,41.04,59.52
hsja,0.05_noise_10_n_mc_resnet50_seed_image_distri_normal,0.72,47.87,71.54
rays,0.05_noise_10_n_mc_resnet50_seed_image_distri_normal_alpha_1.0,0.735,15.03,18.84
surfree,0.05_noise_10_n_mc_resnet50_seed_image_distri_normal_alpha_1.0,0.74,38.63,52.51
hsja,0.05_noise_10_n_mc_resnet50_seed_image_distri_normal_alpha_1.0,0.74,46.59,68.54
rays,0.05_noise_100_n_mc_resnet50_seed_False_distri_normal,0.73,13.66,16.83
surfree,0.05_noise_100_n_mc_resnet50_seed_False_distri_normal,0.735,35.12,49.3
hsja,0.05_noise_100_n_mc_resnet50_seed_False_distri_normal,0.72,48.16,74.55
rays,0.05_noise_100_n_mc_resnet50_seed_image_distri_normal,0.735,15.18,19.44
surfree,0.05_noise_100_n_mc_resnet50_seed_image_distri_normal,0.725,33.86,44.69
hsja,0.05_noise_100_n_mc_resnet50_seed_image_distri_normal,0.725,48.84,75.15
rays,0.05_noise_100_n_mc_resnet50_seed_image_distri_normal_alpha_1.0,0.73,14.44,19.24
surfree,0.05_noise_100_n_mc_resnet50_seed_image_distri_normal_alpha_1.0,0.73,33.7,45.89
hsja,0.05_noise_100_n_mc_resnet50_seed_image_distri_normal_alpha_1.0,0.73,48.5,74.55
rays,0.05_noise_50_n_mc_resnet50_seed_False_distri_normal,0.73,13.34,16.83
surfree,0.05_noise_50_n_mc_resnet50_seed_False_distri_normal,0.73,36.72,51.9
hsja,0.05_noise_50_n_mc_resnet50_seed_False_distri_normal,0.725,47.92,73.15
rays,0.05_noise_50_n_mc_resnet50_seed_image_distri_normal,0.73,15.27,18.84
surfree,0.05_noise_50_n_mc_resnet50_seed_image_distri_normal,0.735,36.68,49.9
hsja,0.05_noise_50_n_mc_resnet50_seed_image_distri_normal,0.73,48.11,71.34
rays,0.05_noise_50_n_mc_resnet50_seed_image_distri_normal_alpha_1.0,0.74,14.64,18.24
surfree,0.05_noise_50_n_mc_resnet50_seed_image_distri_normal_alpha_1.0,0.73,35.75,47.29
hsja,0.05_noise_50_n_mc_resnet50_seed_image_distri_normal_alpha_1.0,0.73,48.09,71.54
rays,0.15_noise_10_n_mc_resnet50_seed_False_distri_normal,0.585,13.76,21.24
surfree,0.15_noise_10_n_mc_resnet50_seed_False_distri_normal,0.585,38.16,66.93
hsja,0.15_noise_10_n_mc_resnet50_seed_False_distri_normal,0.575,41.5,70.34
rays,0.15_noise_10_n_mc_resnet50_seed_image_distri_normal,0.575,16.75,26.25
surfree,0.15_noise_10_n_mc_resnet50_seed_image_distri_normal,0.575,36.63,62.73
hsja,0.15_noise_10_n_mc_resnet50_seed_image_distri_normal,0.575,38.75,68.74
rays,0.15_noise_10_n_mc_resnet50_seed_image_distri_normal_alpha_1.0,0.65,14.16,22.44
surfree,0.15_noise_10_n_mc_resnet50_seed_image_distri_normal_alpha_1.0,0.645,31.98,51.9
hsja,0.15_noise_10_n_mc_resnet50_seed_image_distri_normal_alpha_1.0,0.635,34.38,64.33
rays,0.15_noise_100_n_mc_resnet50_seed_False_distri_normal,0.605,12.65,19.24
surfree,0.15_noise_100_n_mc_resnet50_seed_False_distri_normal,0.62,33.98,54.51
hsja,0.15_noise_100_n_mc_resnet50_seed_False_distri_normal,0.63,36.83,66.93
rays,0.15_noise_100_n_mc_resnet50_seed_image_distri_normal,0.62,14.91,21.24
surfree,0.15_noise_100_n_mc_resnet50_seed_image_distri_normal,0.62,33.93,51.7
hsja,0.15_noise_100_n_mc_resnet50_seed_image_distri_normal,0.64,36.91,67.54
rays,0.15_noise_100_n_mc_resnet50_seed_image_distri_normal_alpha_1.0,0.655,13.8,21.44
surfree,0.15_noise_100_n_mc_resnet50_seed_image_distri_normal_alpha_1.0,0.66,33.52,51.5
hsja,0.15_noise_100_n_mc_resnet50_seed_image_distri_normal_alpha_1.0,0.66,36.22,66.93
rays,0.15_noise_50_n_mc_resnet50_seed_False_distri_normal,0.6,12.6,19.04
surfree,0.15_noise_50_n_mc_resnet50_seed_False_distri_normal,0.598,33.17,57.31
hsja,0.15_noise_50_n_mc_resnet50_seed_False_distri_normal,0.6,35.82,69.34
rays,0.15_noise_50_n_mc_resnet50_seed_image_distri_normal,0.605,15.03,22.85
surfree,0.15_noise_50_n_mc_resnet50_seed_image_distri_normal,0.605,34.88,55.91
hsja,0.15_noise_50_n_mc_resnet50_seed_image_distri_normal,0.61,36.09,70.14
rays,0.15_noise_50_n_mc_resnet50_seed_image_distri_normal_alpha_1.0,0.655,13.86,22.44
surfree,0.15_noise_50_n_mc_resnet50_seed_image_distri_normal_alpha_1.0,0.65,33.47,50.3
hsja,0.15_noise_50_n_mc_resnet50_seed_image_distri_normal_alpha_1.0,0.645,36.18,65.93
rays,0.25_noise_50_n_mc_resnet50_retrained_seed_False_distri_normal,0.63,9.65,13.83
surfree,0.25_noise_50_n_mc_resnet50_retrained_seed_False_distri_normal,0.656,37.38,58.52
hsja,0.25_noise_50_n_mc_resnet50_retrained_seed_False_distri_normal,0.625,36.69,62.32
rays,0.25_noise_50_n_mc_resnet50_retrained_seed_image_distri_normal,0.64,11.61,16.63
surfree,0.25_noise_50_n_mc_resnet50_retrained_seed_image_distri_normal,0.64,35.92,55.31
hsja,0.25_noise_50_n_mc_resnet50_retrained_seed_image_distri_normal,0.64,37.06,63.33
rays,0.25_noise_50_n_mc_resnet50_retrained_seed_image_distri_normal_alpha_1.0,0.645,11.06,15.23
surfree,0.25_noise_50_n_mc_resnet50_retrained_seed_image_distri_normal_alpha_1.0,0.645,33.1,50.7
hsja,0.25_noise_50_n_mc_resnet50_retrained_seed_image_distri_normal_alpha_1.0,0.645,36.52,62.12

